Quantifying Uncertainty in Aggregate Queries over Integrated Datasets

Data integration is a notoriously difficult and heuristic-driven process, especially when ground-truth data are not readily available. This paper presents a measure of uncertainty by providing maximal and minimal ranges of a query outcome in two-table, one-to-many data integration workflows. Users can use these query results to guide a search through different matching parameters, similarity metrics, and constraints. Even though there are exponentially many such matchings, we show that in appropriately constrained circumstances that this result range can be calculated in polynomial time with bipartite graph matching. We evaluate this on real-world datasets and synthetic datasets, and find that uncertainty estimates are more robust when a graph-matching based approach is used for data integration.

==> all-experiment-files/balanced_actualn6_maxn5.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
1145,8308,1145,29336,1145,19915,9453,1.265456,26.175638000000003,0.28152,0.271072,0.179454,0.187246,0.92,0.11111111111111116,0.14678899082568808,0.786,0.0092592592592593,0.35197368421052627,0.94,0.1428571428571429,0.11214953271028037,0.888,0.01754385964912286,0.20107719928186712,0.88,0.07692307692307687,0.21238938053097348,0.89,0.017857142857142905,0.19784172661870503
723,7478,723,46783,723,26426,8201,1.037554,21.010098000000003,0.319537,0.304911,0.204068,0.20412,0.86,0.06666666666666665,0.24347826086956526,0.6819999999999999,0.006249999999999978,0.48181818181818187,0.9,0.09090909090909094,0.1801801801801802,0.806,0.010204081632653073,0.32441471571906355,0.83,0.05555555555555558,0.288135593220339,0.8108108108108107,0.010869565217391353,0.31762652705061084
370,3830,370,20982,370,13156,4200,0.97002,21.209968,0.311117,0.29035,0.225584,0.230926,0.9,0.09090909090909094,0.1801801801801802,0.792,0.00952380952380949,0.343801652892562,0.87,0.0714285714285714,0.22807017543859648,0.872,0.01538461538461533,0.22654867256637168,0.86,0.06666666666666665,0.24347826086956526,0.8722109533468559,0.015625,0.22621184919210058
680,6275,680,42328,681,22804,6955,1.069797,24.988305,0.310299,0.528291,0.214944,0.197568,0.87,0.0714285714285714,0.22807017543859648,0.724,0.007194244604316502,0.431924882629108,0.89,0.08333333333333337,0.19642857142857142,0.854,0.013513513513513487,0.2543554006968641,0.85,0.0625,0.25862068965517243,0.8666666666666667,0.014925373134328401,0.23487544483985767
303,3397,303,16199,303,9747,3700,0.839407,20.790567,0.289391,0.283206,0.216884,0.210924,0.87,0.0714285714285714,0.22807017543859648,0.732,0.007407407407407418,0.4220472440944881,0.89,0.08333333333333337,0.19642857142857142,0.8200000000000001,0.01098901098901095,0.30456852791878175,0.79,0.045454545454545414,0.34426229508196726,0.854251012145749,0.013698630136986356,0.25396825396825395
362,4967,362,62584,362,33805,5329,0.886652,20.212901,0.312966,0.321771,0.21907,0.223755,0.89,0.08333333333333337,0.19642857142857142,0.732,0.007407407407407418,0.4220472440944881,0.87,0.0714285714285714,0.22807017543859648,0.872,0.01538461538461533,0.22654867256637168,0.9,0.09090909090909094,0.1801801801801802,0.8522267206477733,0.013513513513513487,0.25704225352112675
2782,17875,2782,42734,2782,29201,20657,1.020907,23.087823,0.37861,0.33097,0.336166,0.266704,0.8200000000000001,0.052631578947368474,0.3025210084033613,0.688,0.006369426751592355,0.4748858447488584,0.87,0.0714285714285714,0.22807017543859648,0.834,0.011904761904761862,0.2842465753424658,0.85,0.0625,0.25862068965517243,0.8542094455852156,0.01388888888888884,0.25402504472271914
505,4830,505,21902,505,12673,5335,1.119014,23.740626,0.360026,0.349497,0.251639,0.264884,0.89,0.08333333333333337,0.19642857142857142,0.756,0.008130081300813052,0.391653290529695,0.87,0.0714285714285714,0.22807017543859648,0.876,0.015873015873015928,0.22024866785079927,0.86,0.06666666666666665,0.24347826086956526,0.8719512195121951,0.015625,0.22661870503597123
418,13624,418,403362,418,241953,14048,1.1779060000000001,23.829245,0.30333,0.299591,0.210894,0.208812,0.9,0.09090909090909094,0.1801801801801802,0.758,0.008196721311475419,0.38906752411575557,0.9,0.09090909090909094,0.1801801801801802,0.88,0.016393442622950838,0.21390374331550802,0.81,0.050000000000000044,0.3166666666666667,0.8790322580645161,0.016393442622950838,0.2154398563734291
493,11930,493,307818,495,176742,12423,1.228351,23.598338000000002,0.298575,0.296402,0.205155,0.208055,0.9,0.09090909090909094,0.1801801801801802,0.742,0.007692307692307665,0.40952380952380957,0.87,0.0714285714285714,0.22807017543859648,0.864,0.01449275362318836,0.23901581722319862,0.86,0.06666666666666665,0.24347826086956526,0.8785425101214575,0.016393442622950838,0.2162162162162162


==> all-experiment-files/balanced_high_actualn.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
511,4768,511,17619,518,4675,6303,1.1169220000000002,12.406426,0.305187,0.397212,0.100357,0.100967,0.91,0.09999999999999998,0.16363636363636364,0.7566666666666666,0.013513513513513487,0.3903743315508022,0.91,0.09999999999999998,0.16363636363636364,0.8633333333333333,0.023809523809523836,0.23976608187134502,0.9,0.09090909090909094,0.1801801801801802,0.9049295774647887,0.0357142857142857,0.17307692307692304
567,3770,567,9806,571,3943,5471,1.026824,9.431348,0.290502,0.291997,0.102826,0.100312,0.9,0.09090909090909094,0.1801801801801802,0.71,0.011363636363636354,0.4484536082474227,0.9,0.09090909090909094,0.1801801801801802,0.8366666666666667,0.020000000000000018,0.27999999999999997,0.88,0.07692307692307687,0.21238938053097348,0.8090277777777778,0.017857142857142905,0.31976744186046513
421,3828,421,12095,445,4664,5092,1.074915,10.662835999999999,0.295768,0.304112,0.108339,0.115499,0.9,0.09090909090909094,0.1801801801801802,0.6966666666666667,0.010869565217391353,0.46428571428571425,0.9,0.09090909090909094,0.1801801801801802,0.8266666666666667,0.018867924528301883,0.29461756373937675,0.86,0.06666666666666665,0.24347826086956526,0.8771929824561404,0.02777777777777779,0.21806853582554514
517,4477,517,37387,518,10739,6042,0.868464,8.21092,0.307553,0.301633,0.097874,0.092452,0.8686868686868687,0.0714285714285714,0.23008849557522126,0.7441077441077442,0.012987012987012991,0.40641711229946526,0.9191919191919192,0.11111111111111116,0.14814814814814817,0.8412162162162162,0.02083333333333337,0.27325581395348836,0.845360824742268,0.0625,0.26548672566371684,0.8794326241134752,0.02857142857142858,0.21451104100946372
428,3152,428,26375,419,7181,4437,0.92204,8.230101000000001,0.262905,0.283926,0.096444,0.092516,0.88,0.07692307692307687,0.21238938053097348,0.6766666666666667,0.010204081632653073,0.4874371859296482,0.86,0.06666666666666665,0.24347826086956526,0.8266666666666667,0.018867924528301883,0.29461756373937675,0.8085106382978724,0.052631578947368474,0.3185840707964601,0.8768115942028986,0.02857142857142858,0.21864951768488747
434,2982,434,9893,432,4167,4298,1.081895,12.262661,0.277819,0.270084,0.096488,0.092786,0.94,0.1428571428571429,0.11214953271028037,0.7733333333333333,0.01449275362318836,0.3685636856368563,0.89,0.08333333333333337,0.19642857142857142,0.8566666666666667,0.022727272727272707,0.25,0.9090909090909091,0.09999999999999998,0.16513761467889906,0.9198606271777003,0.04166666666666663,0.14790996784565916
613,3779,613,12955,602,4837,5659,1.074643,11.074334,0.304957,0.394119,0.096408,0.097534,0.9,0.09090909090909094,0.1801801801801802,0.7666666666666666,0.014084507042253502,0.37735849056603776,0.91,0.09999999999999998,0.16363636363636364,0.87,0.025000000000000022,0.22941176470588237,0.8854166666666666,0.08333333333333337,0.2037037037037037,0.9405594405594405,0.05555555555555558,0.1118421052631579
686,4319,686,29715,678,5926,6385,0.930551,8.894061,0.272763,0.280948,0.101307,0.103342,0.88,0.07692307692307687,0.21238938053097348,0.76,0.013698630136986356,0.38605898123324395,0.86,0.06666666666666665,0.24347826086956526,0.86,0.023255813953488413,0.2448979591836735,0.865979381443299,0.0714285714285714,0.23423423423423423,0.8854166666666666,0.02941176470588236,0.20496894409937885
380,3947,380,15404,388,4363,5089,0.677475,7.306143,0.279667,0.283028,0.0961,0.100963,0.89,0.08333333333333337,0.19642857142857142,0.69,0.010638297872340385,0.4720812182741117,0.85,0.0625,0.25862068965517243,0.8166666666666667,0.017857142857142905,0.3089887640449438,0.8061224489795918,0.050000000000000044,0.3220338983050847,0.8351648351648352,0.021739130434782594,0.2821316614420063
338,2998,338,14914,341,4403,4014,0.854119,7.928664,0.291784,0.309373,0.109563,0.105888,0.91,0.09999999999999998,0.16363636363636364,0.73,0.012195121951219523,0.42408376963350786,0.9,0.09090909090909094,0.1801801801801802,0.86,0.023255813953488413,0.2448979591836735,0.87,0.0714285714285714,0.22807017543859648,0.8823529411764706,0.02857142857142858,0.20987654320987656


==> all-experiment-files/balanced_midlow_actualn.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
468,8181,468,48237,468,20896,7913,0.698237,17.769922,0.211402,0.231737,0.132533,0.131608,0.88,0.07692307692307687,0.21238938053097348,0.792,0.00952380952380949,0.343801652892562,0.89,0.08333333333333337,0.19642857142857142,0.8864774624373957,0.01449275362318836,0.20359281437125748,0.9,0.09090909090909094,0.1801801801801802,0.9072164948453608,0.018181818181818188,0.16954474097331243
463,4966,463,24636,462,11277,4703,0.681156,19.333083,0.226312,0.231583,0.130246,0.138638,0.88,0.07692307692307687,0.21238938053097348,0.722,0.0071428571428571175,0.43437500000000007,0.91,0.09999999999999998,0.16363636363636364,0.8480801335559265,0.010869565217391353,0.26338639652677276,0.898989898989899,0.09090909090909094,0.1818181818181818,0.8862068965517241,0.014925373134328401,0.20401854714064918
496,4422,496,19265,499,9004,4126,0.733714,19.349217,0.226854,0.229048,0.131111,0.137019,0.9299999999999999,0.125,0.12962962962962962,0.806,0.010204081632653073,0.32441471571906355,0.94,0.1428571428571429,0.11214953271028037,0.8626465661641541,0.012048192771084376,0.24117647058823527,0.86,0.06666666666666665,0.24347826086956526,0.884083044982699,0.014705882352941124,0.20743034055727552
1267,14884,1267,302735,1267,108901,13817,0.803464,26.902612,0.217823,0.226288,0.132075,0.142585,0.88,0.07692307692307687,0.21238938053097348,0.782,0.009090909090909038,0.35737704918032787,0.95,0.16666666666666663,0.09433962264150944,0.9133333333333333,0.018867924528301883,0.15926493108728942,0.9299999999999999,0.125,0.12962962962962962,0.9089376053962901,0.018181818181818188,0.16666666666666663
1140,8185,1140,21246,1140,13011,7245,0.8155509999999999,24.914759,0.216578,0.221235,0.136592,0.138308,0.88,0.07692307692307687,0.21238938053097348,0.728,0.007299270072992692,0.4270015698587128,0.88,0.07692307692307687,0.21238938053097348,0.8812709030100334,0.01388888888888884,0.2119402985074627,0.89,0.08333333333333337,0.19642857142857142,0.8856655290102389,0.014705882352941124,0.20489296636085624
498,3982,498,19771,506,10587,3684,0.7297199999999999,21.257716000000002,0.241836,0.238122,0.161807,0.142499,0.89,0.08333333333333337,0.19642857142857142,0.728,0.007299270072992692,0.4270015698587128,0.89,0.08333333333333337,0.19642857142857142,0.8456375838926175,0.010752688172043001,0.26705370101596515,0.8,0.04761904761904767,0.3305785123966942,0.8571428571428572,0.012195121951219523,0.24961479198767333
497,25163,497,628383,497,220709,24866,0.7744390000000001,21.361956,0.226068,0.229738,0.133561,0.139896,0.92,0.11111111111111116,0.14678899082568808,0.75,0.007936507936507908,0.3993610223642173,0.92,0.11111111111111116,0.14678899082568808,0.8864774624373957,0.01449275362318836,0.20359281437125748,0.89,0.08333333333333337,0.19642857142857142,0.8670120898100173,0.012820512820512775,0.23439878234398784
501,5139,501,15969,501,9454,4841,0.8524160000000001,19.086909000000002,0.251121,0.27371,0.156113,0.136596,0.86,0.06666666666666665,0.24347826086956526,0.75,0.007936507936507908,0.3993610223642173,0.91,0.09999999999999998,0.16363636363636364,0.8375209380234506,0.010204081632653073,0.27913669064748203,0.79,0.045454545454545414,0.34426229508196726,0.8926056338028169,0.016129032258064502,0.19365079365079366
462,4282,462,32960,462,16526,4020,0.7470570000000001,20.030141,0.214374,0.22161,0.127928,0.13771,0.87,0.0714285714285714,0.22807017543859648,0.756,0.008130081300813052,0.391653290529695,0.87,0.0714285714285714,0.22807017543859648,0.9016666666666666,0.01666666666666672,0.17878787878787877,0.86,0.06666666666666665,0.24347826086956526,0.8873949579831932,0.014705882352941124,0.20211161387631976
301,4073,301,46564,301,23314,3972,0.709027,17.857577,0.220938,0.219574,0.132317,0.141359,0.9299999999999999,0.125,0.12962962962962962,0.766,0.008474576271186418,0.3786407766990292,0.9299999999999999,0.125,0.12962962962962962,0.8647746243739566,0.012195121951219523,0.23788546255506607,0.86,0.06666666666666665,0.24347826086956526,0.8917525773195876,0.015625,0.19504643962848298


==> all-experiment-files/balanced_n6.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
791,6219,791,21579,794,13291,6219,1.112081,26.341322,0.306321,0.307904,0.213113,0.21533,0.87,0.0714285714285714,0.22807017543859648,0.745,0.00649350649350644,0.40583554376657827,0.96,0.19999999999999996,0.07619047619047618,0.8683333333333334,0.012499999999999956,0.2323529411764706,0.8200000000000001,0.052631578947368474,0.3025210084033613,0.8699324324324325,0.012820512820512775,0.22985074626865673
443,4609,443,25576,443,14315,4609,0.8959239999999999,28.571589,0.302694,0.311617,0.20133,0.213078,0.86,0.06666666666666665,0.24347826086956526,0.775,0.007352941176470562,0.3668478260869565,0.91,0.09999999999999998,0.16363636363636364,0.8833333333333333,0.014084507042253502,0.20864381520119227,0.83,0.05555555555555558,0.288135593220339,0.8984771573604061,0.016393442622950838,0.18404907975460122
370,3828,370,16206,370,10711,3828,1.001267,28.034346,0.266081,0.270163,0.185029,0.193606,0.88,0.07692307692307687,0.21238938053097348,0.7883333333333333,0.0078125,0.34890109890109894,0.88,0.07692307692307687,0.21238938053097348,0.8916666666666666,0.015151515151515138,0.19519519519519518,0.94,0.1428571428571429,0.11214953271028037,0.9001692047377327,0.01666666666666672,0.18125960061443933
391,4007,391,21194,392,13524,4009,1.184739,30.359825,0.310761,0.290235,0.21161,0.221414,0.89,0.08333333333333337,0.19642857142857142,0.8480801335559265,0.010869565217391353,0.26338639652677276,0.9299999999999999,0.125,0.12962962962962962,0.91,0.018181818181818188,0.1648854961832061,0.92,0.11111111111111116,0.14678899082568808,0.8998330550918197,0.016393442622950838,0.18181818181818182
1706,12268,1706,30406,1706,21488,12268,1.155969,29.043422,0.281631,0.292245,0.205916,0.239672,0.89,0.08333333333333337,0.19642857142857142,0.77,0.007194244604316502,0.37347767253044656,0.9299999999999999,0.125,0.12962962962962962,0.88,0.013698630136986356,0.21396731054977708,0.9,0.09090909090909094,0.1801801801801802,0.8566666666666667,0.011494252873563204,0.25036390101892286
1409,12370,1409,46086,1412,28692,12370,0.9973160000000001,28.600989000000002,0.291388,0.34211,0.209835,0.205087,0.88,0.07692307692307687,0.21238938053097348,0.7066666666666667,0.005649717514124242,0.45302445302445304,0.88,0.07692307692307687,0.21238938053097348,0.8200000000000001,0.00917431192660545,0.304654442877292,0.85,0.0625,0.25862068965517243,0.8405545927209706,0.010752688172043001,0.27462686567164174
382,4023,382,19255,382,12600,4023,0.908042,24.309562,0.290923,0.301747,0.210334,0.219529,0.89,0.08333333333333337,0.19642857142857142,0.725,0.0060240963855421326,0.4308093994778068,0.9,0.09090909090909094,0.1801801801801802,0.8416666666666667,0.01041666666666663,0.27298850574712646,0.85,0.0625,0.25862068965517243,0.8793103448275862,0.014084507042253502,0.21505376344086025
549,6222,549,37140,549,22093,6224,0.788566,26.865589,0.295859,0.27746,0.18005,0.193658,0.89,0.08333333333333337,0.19642857142857142,0.7529215358931552,0.006711409395973145,0.39572192513368987,0.88,0.07692307692307687,0.21238938053097348,0.8616666666666667,0.011904761904761862,0.24269005847953215,0.86,0.06666666666666665,0.24347826086956526,0.8752107925801011,0.013333333333333308,0.22155688622754494
385,5524,385,25802,385,13358,5524,0.807287,22.317588999999998,0.280451,0.276306,0.183789,0.198796,0.91,0.09999999999999998,0.16363636363636364,0.7733333333333333,0.007299270072992692,0.36906377204884666,0.85,0.0625,0.25862068965517243,0.89,0.014925373134328401,0.19790104947526235,0.86,0.06666666666666665,0.24347826086956526,0.8760469011725294,0.013333333333333308,0.22023809523809523
429,4280,429,18000,429,11193,4280,0.632769,18.997352,0.269981,0.270618,0.178984,0.204139,0.92,0.11111111111111116,0.14678899082568808,0.7283333333333333,0.0060975609756097615,0.42670157068062825,0.85,0.0625,0.25862068965517243,0.8533333333333333,0.011235955056179803,0.25544267053701014,0.85,0.0625,0.25862068965517243,0.8715753424657534,0.013157894736842146,0.2272727272727273


==> all-experiment-files/exp1_maxn2_sim03.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
266199.19000000006,294622.76000000007,217686.81999999983,754086.3699999952,82767.34000000003,120931.9000000002,365763.56999999954,17.42942,21.729702,6.718617,7.094461,2.716562,2.835883,1.0,1.0,0,1.0,1.0,0,0.84,0.27,0.27,0.84,0.27,0.27,0.84,0.94,0.09,1.0,1.0,0


==> all-experiment-files/exp1_maxn5_sim03.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
266199.19000000006,294622.76000000007,217686.81999999983,754086.3699999952,73258.61999999997,122670.58000000019,365763.56999999954,17.597224,21.716991,6.562536,6.656937,2.551956,2.64593,1.0,1.0,0,1.0,1.0,0,0.84,0.27,0.27,0.84,0.27,0.27,0.84,0.93,0.09,1.0,1.0,0


==> all-experiment-files/realdata_exp1_n1.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
717621.9599999919,1270525.4699999874,803456.71999999,2964545.0700000194,61771.750000000015,80949.57000000007,1100910.759999985,41.142968999999994,42.660692999999995,36.513865,38.901738,20.037652,20.227995,1.0,1.0,0,1.0,1.0,0,0.78,0.29,0.34,0.78,0.29,0.34,0.77,0.98,0.04,0.78,0.29,0.34


==> all-experiment-files/realdata_exp1_n1_sim02.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
314598.9000000001,358708.8699999998,129647.17000000003,2019241.5299999877,146493.64000000007,471568.24999999895,365763.56999999954,54.245058,71.700655,6.646547,6.560891,2.562341,2.574237,1.0,1.0,0,1.0,1.0,0,0.95,0.1,0.1,0.95,0.1,0.1,0.94,0.91,0.07,1.0,1.0,0


==> all-experiment-files/realdata_exp1_n3_count.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
2527,2527,2485,22337,48,45,5347,808.5184859999999,809.655037,1670.000635,1014.897981,393.868728,404.549795,0.9960427384250099,0.09090909090909094,0.01,0.996438464582509,0.09999999999999998,0.01,0.86,0.04,0.25,0.86,0.04,0.25,0.81,1.0,0.0,0.86,0.04,0.25


==> all-experiment-files/realdata_exp1_n3_count_variation.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
652,652,801,1757,246,314,777,7.191675999999999,8.159995,6.97441,6.915951,2.544579,2.580217,1.0,1.0,0,1.0,1.0,0,0.83,0.46,0.25,0.83,0.46,0.25,0.84,0.95,0.07,0.83,0.46,0.25


==> all-experiment-files/realdata_exp2_n1.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
41534.87000000007,56117.63000000013,50017.72000000006,52672.30000000004,629.64,2254.5899999999997,1100910.759999985,17.04226,16.712129,33.981987,33.868996,19.80451,18.95656,1.0,1.0,0,1.0,1.0,0,0.44,0.91,0.15,0.44,0.91,0.15,0.0,1.0,0.01,0.44,0.91,0.15


==> all-experiment-files/realdata_exp2_n2.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
41534.87000000007,56117.63000000013,50017.72000000006,58634.72000000005,4403.729999999999,3367.6999999999994,1100910.759999985,17.187728999999997,17.111001,35.226592,34.318915,19.363264,19.256743,1.0,1.0,0,1.0,1.0,0,0.44,0.91,0.15,0.44,0.91,0.15,0.1,0.99,0.01,0.44,0.91,0.15


==> all-experiment-files/realdata_exp2_n3.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
41534.87000000007,56117.63000000013,50017.72000000006,61102.70000000005,2722.5199999999995,3599.8599999999997,1100910.759999985,17.032045999999998,17.254528,35.091285,34.691436,21.927063,21.816055,1.0,1.0,0,1.0,1.0,0,0.44,0.91,0.15,0.44,0.91,0.15,0.3,0.99,0.01,0.44,0.91,0.15


==> all-experiment-files/realdata_exp2_n4.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
41534.87000000007,56117.63000000013,50017.72000000006,63570.680000000044,7097.259999999999,4228.43,1100910.759999985,19.730456,19.941523,36.842007,37.277303,22.78103,22.710458,1.0,1.0,0,1.0,1.0,0,0.44,0.91,0.15,0.44,0.91,0.15,0.52,0.99,0.02,0.44,0.91,0.15


==> all-experiment-files/realdata_exp2_n5.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
41534.87000000007,56117.63000000013,50017.72000000006,65984.66000000005,10203.879999999996,7250.139999999999,1100910.759999985,21.58899,19.652852,38.480811,38.280649,22.947974,22.534939,1.0,1.0,0,1.0,1.0,0,0.44,0.91,0.15,0.44,0.91,0.15,0.4,0.99,0.03,0.44,0.91,0.15


==> all-experiment-files/realdata_exp2_n6.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
41534.87000000007,56117.63000000013,50017.72000000006,68398.64000000001,7602.049999999998,7837.749999999998,1100910.759999985,21.481475,20.821302,38.644744,37.209529,22.840509,22.589357,1.0,1.0,0,1.0,1.0,0,0.44,0.91,0.15,0.44,0.91,0.15,0.46,0.99,0.02,0.44,0.91,0.15


==> all-experiment-files/skewed_3_skew1.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
750,1123,715,1480,715,1480,1123,0.236315,0.31270600000000004,0.052701,0.054838,0.067601,0.061358,0.8585858585858586,0.06666666666666665,0.24561403508771928,0.71,0.033333333333333326,0.4461538461538462,0.88,0.07692307692307687,0.21238938053097348,0.86,0.06666666666666665,0.24347826086956526,0.9,0.09090909090909094,0.1801801801801802,0.84,0.05882352941176472,0.27350427350427353
710,799,412,1193,412,1193,799,0.233352,0.292408,0.06485,0.058238,0.066365,0.069679,0.8383838383838383,0.05882352941176472,0.2758620689655173,0.84,0.05882352941176472,0.27350427350427353,0.86,0.06666666666666665,0.24347826086956526,0.87,0.0714285714285714,0.22807017543859648,0.86,0.06666666666666665,0.24347826086956526,0.88,0.07692307692307687,0.21238938053097348
925,2269,1933,2615,1933,2615,2269,0.231533,0.25978,0.066641,0.066078,0.07113,0.073724,0.8383838383838383,0.05882352941176472,0.2758620689655173,0.75,0.038461538461538436,0.3968253968253968,0.85,0.0625,0.25862068965517243,0.78,0.04347826086956519,0.35772357723577236,0.87,0.0714285714285714,0.22807017543859648,0.77,0.04166666666666663,0.3709677419354839
822,976,623,1380,623,1380,976,0.22734900000000002,0.306176,0.055659,0.062822,0.068618,0.079077,0.8787878787878788,0.07692307692307687,0.21428571428571427,0.78,0.04347826086956519,0.35772357723577236,0.77,0.04166666666666663,0.3709677419354839,0.89,0.08333333333333337,0.19642857142857142,0.76,0.040000000000000036,0.384,0.88,0.07692307692307687,0.21238938053097348
839,992,603,1350,603,1350,993,0.254675,0.335987,0.0644,0.062977,0.067841,0.070902,0.8775510204081632,0.07692307692307687,0.21621621621621623,0.7171717171717171,0.03448275862068961,0.4375,0.898989898989899,0.09090909090909094,0.1818181818181818,0.8383838383838383,0.05882352941176472,0.2758620689655173,0.8888888888888888,0.08333333333333337,0.1981981981981982,0.8282828282828283,0.05555555555555558,0.29059829059829057
704,775,414,1171,414,1171,775,0.218391,0.285024,0.055259,0.058372,0.063024,0.067152,0.8383838383838383,0.05882352941176472,0.2758620689655173,0.73,0.0357142857142857,0.421875,0.88,0.07692307692307687,0.21238938053097348,0.83,0.05555555555555558,0.288135593220339,0.86,0.06666666666666665,0.24347826086956526,0.86,0.06666666666666665,0.24347826086956526
709,797,409,1145,409,1145,799,0.269123,0.350321,0.054476,0.055639,0.071124,0.065246,0.846938775510204,0.0625,0.2631578947368421,0.8282828282828283,0.05555555555555558,0.29059829059829057,0.8585858585858586,0.06666666666666665,0.24561403508771928,0.8686868686868687,0.0714285714285714,0.23008849557522126,0.8787878787878788,0.07692307692307687,0.21428571428571427,0.8686868686868687,0.0714285714285714,0.23008849557522126
781,866,475,1224,475,1224,866,0.201926,0.236848,0.055918,0.057049,0.071561,0.061599,0.8585858585858586,0.06666666666666665,0.24561403508771928,0.74,0.03703703703703709,0.40944881889763773,0.88,0.07692307692307687,0.21238938053097348,0.87,0.0714285714285714,0.22807017543859648,0.88,0.07692307692307687,0.21238938053097348,0.88,0.07692307692307687,0.21238938053097348
721,870,517,1208,517,1208,871,0.159144,0.212496,0.065552,0.071297,0.061585,0.068297,0.7959183673469388,0.04761904761904767,0.3361344537815126,0.6767676767676767,0.030303030303030276,0.48484848484848486,0.8181818181818181,0.052631578947368474,0.3050847457627119,0.7777777777777778,0.04347826086956519,0.36065573770491804,0.8282828282828283,0.05555555555555558,0.29059829059829057,0.7575757575757576,0.040000000000000036,0.3870967741935484
668,742,418,1142,418,1142,742,0.20074000000000003,0.256559,0.05619,0.065778,0.065108,0.072776,0.8585858585858586,0.06666666666666665,0.24561403508771928,0.72,0.03448275862068961,0.434108527131783,0.77,0.04166666666666663,0.3709677419354839,0.84,0.05882352941176472,0.27350427350427353,0.79,0.045454545454545414,0.34426229508196726,0.87,0.0714285714285714,0.22807017543859648


==> all-experiment-files/skewed_3_skew11.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
496,7479,475,14008,474,12614,6235,1.136714,72.82992200000001,0.269123,0.300235,0.190056,0.20031,0.88,0.07692307692307687,0.21238938053097348,0.7906976744186046,0.007352941176470562,0.3457106274007683,0.87,0.0714285714285714,0.22807017543859648,0.874766355140187,0.007407407407407418,0.22240663900414936,0.8080808080808081,0.050000000000000044,0.319327731092437,0.892128279883382,0.008928571428571397,0.19456617002629273
921,11667,884,18751,893,17872,5275,1.181627,67.885637,0.265434,0.277885,0.18085,0.194105,0.95,0.16666666666666663,0.09433962264150944,0.7960992907801419,0.008620689655172376,0.338235294117647,0.89,0.08333333333333337,0.19642857142857142,0.9024839006439742,0.009345794392523366,0.17755443886097153,0.9,0.09090909090909094,0.1801801801801802,0.9119318181818181,0.010638297872340385,0.1617391304347826
256,4677,219,11288,228,10089,4062,0.993606,63.157499,0.276022,0.298152,0.186589,0.199058,0.91,0.09999999999999998,0.16363636363636364,0.7664576802507836,0.00666666666666671,0.3781725888324873,0.9,0.09090909090909094,0.1801801801801802,0.8728270814272644,0.0071428571428571175,0.22546634225466342,0.8200000000000001,0.052631578947368474,0.3025210084033613,0.8819119025304593,0.007874015748031482,0.21105527638190955
681,9201,647,16016,655,14634,5542,1.028885,59.314882,0.313223,0.275035,0.173396,0.30234,0.87,0.0714285714285714,0.22807017543859648,0.7508305647840532,0.0066225165562914245,0.398406374501992,0.92,0.11111111111111116,0.14678899082568808,0.8747714808043876,0.007246376811594235,0.22240259740259738,0.86,0.06666666666666665,0.24347826086956526,0.8910984848484849,0.008620689655172376,0.1962457337883959
762,10152,735,16787,741,15607,6654,0.8841220000000001,53.435475,0.255267,0.264504,0.19295,0.186467,0.86,0.06666666666666665,0.24347826086956526,0.7390572390572391,0.0064102564102563875,0.41333333333333333,0.89,0.08333333333333337,0.19642857142857142,0.8664226898444648,0.006802721088435382,0.23548387096774193,0.83,0.05555555555555558,0.288135593220339,0.8672316384180792,0.007042253521126751,0.23421926910299004
1716,20672,1686,27419,1699,26160,14223,0.9973879999999999,57.43037,0.26769,0.278594,0.182813,0.197602,0.9,0.09090909090909094,0.1801801801801802,0.7241962774957699,0.0060975609756097615,0.4317880794701986,0.84,0.05882352941176472,0.27350427350427353,0.8645928636779506,0.006711409395973145,0.2383252818035427,0.91,0.09999999999999998,0.16363636363636364,0.8832391713747646,0.008000000000000007,0.2089300758213985
553,8025,516,14348,540,12961,5419,1.0933510000000002,58.179494999999996,0.270108,0.284988,0.185288,0.188441,0.92,0.11111111111111116,0.14678899082568808,0.7245696400625978,0.005649717514124242,0.4313725490196078,0.87,0.0714285714285714,0.22807017543859648,0.8560885608856088,0.006369426751592355,0.25141015310233683,0.85,0.0625,0.25862068965517243,0.8840579710144928,0.008264462809917328,0.20761245674740483
656,8874,614,15399,626,13773,7818,0.974283,59.565911,0.286982,0.279526,0.185269,0.208034,0.89,0.08333333333333337,0.19642857142857142,0.7158908507223114,0.005617977528089901,0.44194756554307113,0.86,0.06666666666666665,0.24347826086956526,0.8489341983317886,0.0060975609756097615,0.2622687047465808,0.8585858585858586,0.06666666666666665,0.24561403508771928,0.8640776699029127,0.007092198581560294,0.23911187019641328
444,6492,401,12906,420,11590,5294,0.7039070000000001,38.942534,0.26917,0.271466,0.187874,0.197155,0.87,0.0714285714285714,0.22807017543859648,0.7306338028169015,0.00649350649350644,0.4238227146814404,0.81,0.050000000000000044,0.3166666666666667,0.8239700374531835,0.005291005291005346,0.2991249005568815,0.79,0.045454545454545414,0.34426229508196726,0.8463073852295409,0.006451612903225823,0.2662057044079516
477,6885,442,13529,432,12390,4916,1.073737,2021.6549699999998,0.273539,0.28171,0.193952,0.198182,0.91,0.09999999999999998,0.16363636363636364,0.7553017944535073,0.0066225165562914245,0.39267015706806285,0.91,0.09999999999999998,0.16363636363636364,0.8887859128822985,0.008264462809917328,0.19999999999999998,0.8787878787878788,0.07692307692307687,0.21428571428571427,0.9042654028436019,0.009803921568627416,0.1745894554883319


==> all-experiment-files/skewed_3_skew3.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
424,1532,271,3184,276,3064,1393,0.431857,2.903053,0.128651,0.127713,0.108441,0.106649,0.89,0.08333333333333337,0.19642857142857142,0.7777777777777778,0.021276595744680882,0.3622047244094488,0.86,0.06666666666666665,0.24347826086956526,0.8653198653198653,0.024390243902439046,0.23668639053254434,0.9292929292929293,0.125,0.1308411214953271,0.8775510204081632,0.027027027027026973,0.21752265861027192
422,1450,264,3094,277,2984,1344,0.390989,1.9936479999999999,0.105632,0.114054,0.108667,0.108159,0.79,0.045454545454545414,0.34426229508196726,0.7512437810945274,0.019607843137254943,0.3968253968253968,0.8,0.04761904761904767,0.3305785123966942,0.8518518518518519,0.022222222222222254,0.2573099415204679,0.8383838383838383,0.05882352941176472,0.2758620689655173,0.8664383561643836,0.025000000000000022,0.23493975903614456
467,1515,287,3317,299,3214,1288,0.414422,2.175411,0.107262,0.095504,0.095176,0.102707,0.86,0.06666666666666665,0.24347826086956526,0.7112299465240641,0.018181818181818188,0.44628099173553726,0.91,0.09999999999999998,0.16363636363636364,0.862876254180602,0.023809523809523836,0.24046920821114368,0.85,0.0625,0.25862068965517243,0.8720538720538721,0.02564102564102566,0.2261904761904762
820,2623,665,4271,681,4132,1913,0.37002599999999997,2.606504,0.111769,0.106334,0.090718,0.099982,0.83,0.05555555555555558,0.288135593220339,0.7258883248730965,0.018181818181818188,0.42857142857142855,0.8200000000000001,0.052631578947368474,0.3025210084033613,0.8494983277591973,0.021739130434782594,0.2608695652173913,0.78,0.04347826086956519,0.35772357723577236,0.8537414965986394,0.022727272727272707,0.25443786982248523
585,1990,422,3589,433,3439,1706,0.485073,2.789427,0.118363,0.134716,0.106613,0.10209,0.87,0.0714285714285714,0.22807017543859648,0.7391304347826086,0.018181818181818188,0.41221374045801523,0.86,0.06666666666666665,0.24347826086956526,0.848993288590604,0.021739130434782594,0.2616279069767442,0.85,0.0625,0.25862068965517243,0.8664383561643836,0.025000000000000022,0.23493975903614456
970,3150,791,4839,815,4746,2762,0.551717,3.616705,0.114807,0.111131,0.093476,0.103258,0.88,0.07692307692307687,0.21238938053097348,0.7380952380952381,0.017857142857142905,0.4135338345864662,0.88,0.07692307692307687,0.21238938053097348,0.8695652173913043,0.025000000000000022,0.2300884955752212,0.87,0.0714285714285714,0.22807017543859648,0.9010238907849829,0.033333333333333326,0.17956656346749225
743,2387,565,3937,578,3796,1973,0.40800499999999995,1.882036,0.107625,0.121149,0.093828,0.101005,0.86,0.06666666666666665,0.24347826086956526,0.7339901477832512,0.018181818181818188,0.41860465116279066,0.76,0.040000000000000036,0.384,0.8141891891891893,0.017857142857142905,0.31249999999999994,0.7070707070707071,0.033333333333333326,0.4496124031007752,0.8020477815699658,0.016949152542372836,0.32954545454545453
506,1760,335,3398,352,3258,1500,0.43018500000000004,2.7894069999999997,0.113679,0.118823,0.095244,0.102351,0.9,0.09090909090909094,0.1801801801801802,0.7536231884057971,0.019230769230769273,0.3938223938223938,0.86,0.06666666666666665,0.24347826086956526,0.86,0.023255813953488413,0.2448979591836735,0.88,0.07692307692307687,0.21238938053097348,0.8361774744027304,0.020408163265306145,0.28070175438596495
861,2555,646,4316,665,4242,1890,0.45457200000000003,3.1640420000000002,0.091749,0.103018,0.095278,0.092389,0.9,0.09090909090909094,0.1801801801801802,0.7880434782608696,0.025000000000000022,0.3482142857142857,0.89,0.08333333333333337,0.19642857142857142,0.8783783783783784,0.027027027027026973,0.2162162162162162,0.91,0.09999999999999998,0.16363636363636364,0.8805460750853242,0.02777777777777779,0.21276595744680854
558,1882,378,3659,378,3589,1567,0.368385,2.562819,0.106649,0.101571,0.098784,0.103418,0.92,0.11111111111111116,0.14678899082568808,0.7715736040609137,0.021739130434782594,0.37037037037037035,0.88,0.07692307692307687,0.21238938053097348,0.8963210702341137,0.03125,0.18731117824773413,0.91,0.09999999999999998,0.16363636363636364,0.8795986622073578,0.027027027027026973,0.2142857142857143


==> all-experiment-files/skewed_3_skew5.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
431,2799,323,5621,334,5343,2551,0.6157969999999999,8.591638,0.143746,0.164528,0.128036,0.127235,0.9,0.09090909090909094,0.1801801801801802,0.76875,0.013333333333333308,0.37468354430379747,0.86,0.06666666666666665,0.24347826086956526,0.8655804480651731,0.014925373134328401,0.23655913978494625,0.87,0.0714285714285714,0.22807017543859648,0.8752598752598753,0.016393442622950838,0.22140221402214022
617,3888,553,6934,566,6569,3341,0.575429,9.409531,0.151251,0.163099,0.128852,0.14353,0.9,0.09090909090909094,0.1801801801801802,0.7350157728706624,0.0117647058823529,0.417910447761194,0.8200000000000001,0.052631578947368474,0.3025210084033613,0.8850806451612904,0.017241379310344862,0.20577617328519857,0.86,0.06666666666666665,0.24347826086956526,0.8863636363636364,0.017857142857142905,0.2037037037037037
434,2765,338,5766,346,5607,2475,0.797032,10.902769,0.156267,0.163022,0.138635,0.143147,0.94,0.1428571428571429,0.11214953271028037,0.8098360655737705,0.016949152542372836,0.31868131868131866,0.9,0.09090909090909094,0.1801801801801802,0.893223819301848,0.018867924528301883,0.19259259259259257,0.8484848484848485,0.0625,0.2608695652173913,0.9128630705394191,0.023255813953488413,0.16
513,2982,407,5670,432,5036,2691,0.494113,7.81387,0.165725,0.165423,0.137894,0.140268,0.87,0.0714285714285714,0.22807017543859648,0.6973684210526316,0.010752688172043001,0.4634760705289673,0.84,0.05882352941176472,0.27350427350427353,0.7878787878787878,0.009433962264150941,0.34941763727121466,0.8282828282828283,0.05555555555555558,0.29059829059829057,0.8197064989517819,0.011494252873563204,0.3049645390070922
538,2806,395,5647,405,5320,2468,0.554612,7.541288,0.147154,0.145736,0.143149,0.135902,0.86,0.06666666666666665,0.24347826086956526,0.6962962962962963,0.012048192771084376,0.46458923512747874,0.87,0.0714285714285714,0.22807017543859648,0.8463114754098361,0.013157894736842146,0.26595744680851063,0.87,0.0714285714285714,0.22807017543859648,0.8610526315789474,0.014925373134328401,0.2435424354243542
808,4724,716,7737,725,7502,4398,0.809134,10.402961,0.172987,0.176901,0.135142,0.143382,0.91,0.09999999999999998,0.16363636363636364,0.7476340694006309,0.012345679012345734,0.40201005025125625,0.9,0.09090909090909094,0.1801801801801802,0.9109311740890689,0.022222222222222254,0.16326530612244894,0.9299999999999999,0.125,0.12962962962962962,0.9004065040650406,0.020000000000000018,0.18081180811808117
787,4490,695,7299,722,7021,3248,0.5372600000000001,8.026321,0.175171,0.176604,0.147938,0.142439,0.86,0.06666666666666665,0.24347826086956526,0.7436708860759493,0.012195121951219523,0.40703517587939697,0.79,0.045454545454545414,0.34426229508196726,0.872983870967742,0.015625,0.225,0.8200000000000001,0.052631578947368474,0.3025210084033613,0.8693877551020408,0.01538461538461533,0.23063063063063066
340,2200,223,5188,238,4993,1978,0.798427,8.694654,0.147811,0.155256,0.127273,0.121607,0.9,0.09090909090909094,0.1801801801801802,0.7715231788079471,0.014285714285714235,0.37096774193548393,0.89,0.08333333333333337,0.19642857142857142,0.9063136456211812,0.021276595744680882,0.17100371747211895,0.9299999999999999,0.125,0.12962962962962962,0.9072164948453608,0.021739130434782594,0.1694915254237288
443,2828,335,5717,352,5263,2223,0.486309,7.218013,0.15784,0.159402,0.126073,0.142685,0.8200000000000001,0.052631578947368474,0.3025210084033613,0.6825396825396826,0.00990099009900991,0.4807692307692307,0.85,0.0625,0.25862068965517243,0.8634538152610441,0.01449275362318836,0.2398589065255732,0.8200000000000001,0.052631578947368474,0.3025210084033613,0.8631578947368421,0.015151515151515138,0.24029574861367836
11722,58972,11582,61819,11588,61526,47235,0.668899,8.556341,0.145287,0.153082,0.121461,0.12245,0.91,0.09999999999999998,0.16363636363636364,0.6938775510204082,0.01098901098901095,0.46753246753246747,0.83,0.05555555555555558,0.288135593220339,0.8498985801217038,0.013333333333333308,0.2605633802816902,0.89,0.08333333333333337,0.19642857142857142,0.8609958506224067,0.014705882352941124,0.24363636363636365


==> all-experiment-files/skewed_3_skew7.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
545,4742,476,8827,489,7722,3127,0.752751,21.771447000000002,0.20651,0.199674,0.15862,0.160341,0.9299999999999999,0.125,0.12962962962962962,0.7675544794188862,0.010309278350515427,0.3764705882352941,0.87,0.0714285714285714,0.22807017543859648,0.86002886002886,0.010204081632653073,0.24525916561314792,0.9,0.09090909090909094,0.1801801801801802,0.8902077151335311,0.013333333333333308,0.19759679572763686
444,3782,364,8108,378,7716,3160,0.67179,17.839298,0.166699,0.179814,0.149408,0.145377,0.92,0.11111111111111116,0.14678899082568808,0.7041095890410959,0.00917431192660545,0.45569620253164567,0.86,0.06666666666666665,0.24347826086956526,0.8757309941520468,0.011627906976744207,0.22077922077922077,0.87,0.0714285714285714,0.22807017543859648,0.886094674556213,0.012820512820512775,0.20424403183023873
423,3515,341,7834,356,7395,2784,0.704195,17.478049,0.179727,0.193742,0.157301,0.145986,0.9,0.09090909090909094,0.1801801801801802,0.7184986595174263,0.009433962264150941,0.4384133611691023,0.87,0.0714285714285714,0.22807017543859648,0.8808823529411764,0.012195121951219523,0.21259842519685038,0.83,0.05555555555555558,0.288135593220339,0.8893871449925261,0.013333333333333308,0.1989247311827957
458,4025,400,7725,411,7115,3260,0.664865,14.68921,0.196197,0.21139,0.15247,0.157566,0.84,0.05882352941176472,0.27350427350427353,0.7325301204819277,0.008928571428571397,0.4212523719165085,0.77,0.04166666666666663,0.3709677419354839,0.8402985074626865,0.0092592592592593,0.2750642673521851,0.7878787878787878,0.045454545454545414,0.34710743801652894,0.8703703703703703,0.0117647058823529,0.2291950886766712
412,3405,337,7727,351,7388,2710,0.732616,17.796608,0.177713,0.173852,0.144731,0.152347,0.96,0.19999999999999996,0.07619047619047618,0.8194444444444444,0.015151515151515138,0.3051643192488263,0.85,0.0625,0.25862068965517243,0.891970802919708,0.013333333333333308,0.19473684210526318,0.84,0.05882352941176472,0.27350427350427353,0.9125925925925926,0.01666666666666672,0.1605442176870748
429,3770,362,7722,378,7024,3168,0.670051,15.482275,0.187621,0.194457,0.151425,0.166984,0.89,0.08333333333333337,0.19642857142857142,0.7164179104477613,0.008695652173912993,0.4410058027079304,0.83,0.05555555555555558,0.288135593220339,0.8323615160349854,0.008620689655172376,0.2867830423940149,0.77,0.04166666666666663,0.3709677419354839,0.8499234303215927,0.010101010101010055,0.26063829787234044
465,4147,375,8308,386,7736,3514,0.701864,17.809983,0.188622,0.193564,0.153643,0.154711,0.85,0.0625,0.25862068965517243,0.7286063569682152,0.008928571428571397,0.42610364683301344,0.88,0.07692307692307687,0.21238938053097348,0.8491379310344828,0.009433962264150941,0.2618453865336658,0.87,0.0714285714285714,0.22807017543859648,0.872992700729927,0.011363636363636354,0.22509702457956013
532,4966,453,9041,464,8433,4258,0.9231590000000001,20.715992999999997,0.205607,0.218752,0.157618,0.159022,0.87,0.0714285714285714,0.22807017543859648,0.7995594713656388,0.010869565217391353,0.3333333333333333,0.89,0.08333333333333337,0.19642857142857142,0.8852223816355811,0.012345679012345734,0.20565552699228792,0.92,0.11111111111111116,0.14678899082568808,0.8924418604651163,0.013333333333333308,0.19397116644823065
3329,23897,3226,28210,3241,27765,19911,0.724268,17.345408,0.171924,0.184843,0.151846,0.14877,0.87,0.0714285714285714,0.22807017543859648,0.7643979057591623,0.01098901098901095,0.38054968287526425,0.85,0.0625,0.25862068965517243,0.8877551020408163,0.012820512820512775,0.20157068062827227,0.88,0.07692307692307687,0.21238938053097348,0.9013254786450663,0.014705882352941124,0.179384203480589
436,3793,348,8270,355,7953,3104,0.8506100000000001,20.229208,0.180022,0.181822,0.140518,0.155432,0.9299999999999999,0.125,0.12962962962962962,0.8131578947368421,0.01388888888888884,0.3141592920353982,0.9,0.09090909090909094,0.1801801801801802,0.9034582132564841,0.014705882352941124,0.1758530183727034,0.92,0.11111111111111116,0.14678899082568808,0.9062049062049062,0.015151515151515138,0.1712779973649539


==> all-experiment-files/skewed_3_skew9.csv <==
Bipartite Min Matching,Bipartite Max Matching,Naive Min Matching,Naive Max Matching,Sampled Min Matching,Sampled Max Matching,Perfect Matching SUM,TIMING Bipartite Min Matching,TIMING Bipartite Max Matching,TIMING Naive Min Matching,TIMING Naive Max Matching,TIMING Sampled Min Matching,TIMING Sampled Max Matching,bp_min_fp,bp_min_fn,bp_min_acc,bp_max_fp,bp_max_fn,bp_max_acc,naive_min_fp,naive_min_fn,naive_min_acc,naive_max_fp,naive_max_fn,naive_max_acc,sampled_min_fp,sampled_min_fn,sampled_min_acc,sampled_max_fp,sampled_max_fn,sampled_max_acc
574,5967,517,11432,521,10858,4049,0.74263,28.56012,0.191223,0.206098,0.175537,0.174662,0.89,0.08333333333333337,0.19642857142857142,0.7616926503340757,0.0092592592592593,0.38420107719928187,0.86,0.06666666666666665,0.24347826086956526,0.8794489092996556,0.009433962264150941,0.2149437052200614,0.85,0.0625,0.25862068965517243,0.884160756501182,0.010101010101010055,0.20740740740740743
365,4241,300,9639,304,8890,3298,0.778697,27.979427,0.227117,0.237612,0.206425,0.202367,0.89,0.08333333333333337,0.19642857142857142,0.7361702127659575,0.008000000000000007,0.41680672268907565,0.83,0.05555555555555558,0.288135593220339,0.8704545454545455,0.008695652173912993,0.22914572864321608,0.9,0.09090909090909094,0.1801801801801802,0.8786464410735122,0.00952380952380949,0.2162162162162162
966,10212,930,15599,934,14981,9356,0.9175580000000001,44.534511,0.265532,0.291067,0.198776,0.19708,0.86,0.06666666666666665,0.24347826086956526,0.7613636363636364,0.007874015748031482,0.38473282442748086,0.85,0.0625,0.25862068965517243,0.8977272727272727,0.01098901098901095,0.18537590113285274,0.87,0.0714285714285714,0.22807017543859648,0.9024110218140069,0.011627906976744207,0.17763845350052246
282,4121,229,9312,240,8494,3709,0.8665590000000001,33.859047,0.257537,0.260349,0.182181,0.192962,0.9,0.09090909090909094,0.1801801801801802,0.773308957952468,0.008000000000000007,0.36904761904761907,0.9,0.09090909090909094,0.1801801801801802,0.8778280542986425,0.00917431192660545,0.2175226586102719,0.89,0.08333333333333337,0.19642857142857142,0.8780207134637514,0.009345794392523366,0.2172131147540984
900,8958,830,14497,837,13807,5505,0.982285,35.023210999999996,0.211162,0.221572,0.179782,0.189049,0.84,0.05882352941176472,0.27350427350427353,0.7379912663755459,0.008264462809917328,0.41450777202072536,0.9,0.09090909090909094,0.1801801801801802,0.8465011286681716,0.007299270072992692,0.26588465298142716,0.86,0.06666666666666665,0.24347826086956526,0.8628370457209847,0.008474576271186418,0.24098867147270855
16882,153321,16840,158376,16844,157289,55330,0.7719400000000001,31.805528,0.234272,0.241784,0.182522,0.193129,0.95,0.16666666666666663,0.09433962264150944,0.7288461538461539,0.007042253521126751,0.4259818731117824,0.85,0.0625,0.25862068965517243,0.8246606334841629,0.0064102564102563875,0.2980769230769231,0.8181818181818181,0.052631578947368474,0.3050847457627119,0.8444180522565321,0.007575757575757569,0.26899383983572894
392,4569,324,9847,338,9194,3772,0.768249,29.628123000000002,0.24341,0.232831,0.187537,0.203672,0.9090909090909091,0.09999999999999998,0.16513761467889906,0.7422680412371134,0.007936507936507908,0.40916530278232405,0.898989898989899,0.09090909090909094,0.1818181818181818,0.8524027459954233,0.007692307692307665,0.25697211155378485,0.8686868686868687,0.0714285714285714,0.23008849557522126,0.8707403055229143,0.009009009009009028,0.22869022869022868
434,4639,380,10227,383,9564,3984,0.953545,43.049502000000004,0.236077,0.228188,0.18312,0.19121,0.87,0.0714285714285714,0.22807017543859648,0.7399193548387097,0.007692307692307665,0.41214057507987223,0.86,0.06666666666666665,0.24347826086956526,0.8928164196123147,0.010526315789473717,0.19341563786008228,0.86,0.06666666666666665,0.24347826086956526,0.9045401629802096,0.012048192771084376,0.1740976645435244
271,3627,231,9040,228,8328,3201,0.732113,33.218417,0.225785,0.233457,0.177828,0.19037,0.85,0.0625,0.25862068965517243,0.6951219512195121,0.0066225165562914245,0.46656298600311036,0.78,0.04347826086956519,0.35772357723577236,0.8685121107266436,0.008695652173912993,0.23217922606924643,0.8163265306122449,0.052631578947368474,0.3076923076923077,0.8781065088757396,0.009615384615384581,0.21707060063224448
601,6679,560,11962,565,11261,4812,0.9485629999999999,42.718258,0.242296,0.230942,0.172057,0.191266,0.89,0.08333333333333337,0.19642857142857142,0.7401574803149606,0.007518796992481258,0.4118564742589703,0.8200000000000001,0.052631578947368474,0.3025210084033613,0.8637911464245176,0.008264462809917328,0.23952095808383234,0.84,0.05882352941176472,0.27350427350427353,0.8913813459268005,0.010752688172043001,0.19574468085106383

